Correlators of arbitrary untwisted operators and excited twist operators for N branes at angles

We compute the generic correlator with L untwisted operators and N (excited) twist fields for branes at angles on T^2 and show that it is given by a generalization of the Wick theorem. We give also the recipe to compute efficiently the generic OPE between an untwisted operator and an excited twisted state.

==> Acute-Obtuse-contribution.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Acute-Obtuse-contribution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{766.65703125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40147898)%
    \put(0,0){\includegraphics[width=\unitlength]{Acute-Obtuse-contribution.pdf}}%
    \put(-0.00042392,0.00442974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_i$}}}%
    \put(0.1665347,0.00442974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+1}$}}}%
    \put(0.25289374,0.27261604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_i$}}}%
    \put(0.58393125,0.00442974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_i$}}}%
    \put(0.89697866,0.00442974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+1}$}}}%
    \put(0.77102746,0.27884183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_i$}}}%
  \end{picture}%
\endgroup%


==> Map_stripe_polygon.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Map_stripe_polygon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1040.003125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36526711)%
    \put(0,0){\includegraphics[width=\unitlength]{Map_stripe_polygon.pdf}}%
    \put(0.80692366,0.10986896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.80692366,0.10986896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.72615467,0.05217683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.87461576,0.04909991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.94538478,0.20217638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.96846163,0.00217698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.87000039,0.34217596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.71461624,0.20986866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.59384737,0.02833074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.80692366,0.19448409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.46077085,0.02525383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.1376949,0.02525383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.22969146,0.0249949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.32230973,0.02525383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.39690155,0.0249949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.42593108,0.08537633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_1$}}}%
    \put(0.36846344,0.08679211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_2$}}}%
    \put(0.29154059,0.08679211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_3$}}}%
    \put(0.18384861,0.08679211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_4$}}}%
    \put(-0.00076622,0.16371495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=\pi$}}}%
    \put(-0.00076622,0.05602297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=0$}}}%
    \put(0.38180621,0.3582539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X(\sigma,\tau)$}}}%
  \end{picture}%
\endgroup%


==> N4M2Sigma_w_various_D4_shifts_all_pics_1line.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N4M2Sigma_w_various_D4_shifts_all_pics_1line.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1019.95bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22790333)%
    \put(0,0){\includegraphics[width=\unitlength]{N4M2Sigma_w_various_D4_shifts_all_pics_1line.pdf}}%
  \end{picture}%
\endgroup%


==> N_4Sigma_w_angles_clockwise.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N_4Sigma_w_angles_clockwise.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{544.125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97096255)%
    \put(0,0){\includegraphics[width=\unitlength]{N_4Sigma_w_angles_clockwise.pdf}}%
    \put(0.51481737,0.33845211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.36044108,0.27229084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.6441994,0.26640984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.77946244,0.55898967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.82356995,0.17672456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.6353779,0.82657524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.33838732,0.57369217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.10314725,0.25023709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.76475994,0.27964209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_4$}}}%
    \put(0.60303239,0.89714726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_3$}}}%
    \put(0.10314725,0.14731956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_2$}}}%
    \put(0.38249483,0.38255962){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_1$}}}%
    \put(0.51481737,0.54428717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
  \end{picture}%
\endgroup%


==> N_4Sigma_w_angles_time_reversed.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N_4Sigma_w_angles_time_reversed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{577.15996094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91538748)%
    \put(0,0){\includegraphics[width=\unitlength]{N_4Sigma_w_angles_time_reversed.pdf}}%
    \put(0.48535072,0.36066302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.48535072,0.36066302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.33981047,0.2567057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.6073273,0.25116131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.73484827,0.52699472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.7764312,0.16660936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.59901071,0.77926447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.31901901,0.5408557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.1014017,0.21373668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.87547051,0.27106087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_4$}}}%
    \put(0.42990681,0.7626313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_3$}}}%
    \put(0.20813121,0.16660936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_2$}}}%
    \put(0.48535072,0.41610692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_1$}}}%
    \put(0.48535072,0.51313375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
  \end{picture}%
\endgroup%


==> angles_v1_ridotto.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'angles_v1_ridotto.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{422.9pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.27900635)%
    \put(0,0){\includegraphics[width=\unitlength]{angles_v1_ridotto.pdf}}%
    \put(0.04564389,0.00725217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_i$}}}%
    \put(0.1966934,0.01672233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+1}$}}}%
    \put(0.26819333,0.12610305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i+1}$}}}%
    \put(0.056751,0.12244423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i}$}}}%
    \put(0.28109349,0.27038286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_i$}}}%
    \put(0.81806784,0.01695701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_i$}}}%
    \put(0.661716,0.00356911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+1}$}}}%
    \put(0.74851559,0.07407512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i+1}$}}}%
    \put(0.89380801,0.11796131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i}$}}}%
    \put(0.71836309,0.19814566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\epsilon_i$}}}%
  \end{picture}%
\endgroup


==> difference_of_f_and_angle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'difference_of_f_and_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{190.26162109bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91801931)%
    \put(0,0){\includegraphics[width=\unitlength]{difference_of_f_and_angle.pdf}}%
    \put(0.10145399,0.00793316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_i$}}}%
    \put(0.43719611,0.02898276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+1}$}}}%
    \put(0.59612105,0.27210643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i+1}$}}}%
    \put(0.1261421,0.26397387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\alpha_{i}$}}}%
    \put(0.39237052,0.37647611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_i$}}}%
    \put(0.69619957,0.75516161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{i+1}$}}}%
    \put(0.81550076,0.5778847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{i+2}$}}}%
  \end{picture}%
\endgroup%


==> omega_cuts.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'omega_cuts.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{374.8671875pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.70783662)%
    \put(0,0){\includegraphics[width=\unitlength]{omega_cuts.pdf}}%
    \put(0.84343205,0.1280727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\omega_2$}}}%
    \put(0.41661422,0.1280727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\omega_N$}}}%
    \put(0.65136402,0.1280727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\omega_3$}}}%
    \put(0.02180772,0.1280727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\omega_1$}}}%
  \end{picture}%
\endgroup

